A singular Yamabe problem on manifolds with solid cones

We study the existence of conformal metrics on non-compact Riemannian manifolds with non-compact boundary, which are complete as metric spaces and have negative constant scalar curvature in the interior and negative constant mean curvature on the boundary. These metrics are constructed on smooth manifolds obtained by removing d-dimensional submanifolds from certain n-dimensional compact spaces locally modelled on generalized solid cones. We prove the existence of such metrics if and only if d>(n-2)/2. Our main theorem is inspired by the classical results by Aviles-McOwen and Loewner-Nirenberg known in the literature as the "singular Yamabe problem".

==> MSC.txt <==
58J05, 53C18, 35M10, 35J61, 35J20, 35R01

58J05 Elliptic equations on manifolds, general theory

53C18 Conformal structures on manifolds

35J20 Variational methods for second-order elliptic equations

35J61 Semilinear elliptic equations

35M10 PDEs of mixed type

35R01 PDEs on manifolds

---------------------------------------

53C21 Methods of global Riemannian geometry, including PDE methods; curvature restrictions

35J66 Nonlinear boundary value problems for nonlinear elliptic equations

35M12 Boundary value problems for PDEs of mixed type

35J25 Boundary value problems for second-order elliptic equations


--------------------------------------------------


53C21 Methods of global Riemannian geometry, including PDE methods; curvature restrictions

35J20 Variational methods for second-order elliptic equations

35J66 Nonlinear boundary value problems for nonlinear elliptic equations

35M12 Boundary value problems for PDEs of mixed type


53C21, 35J20, 35J66, 35M12.
